Scaling up ML-based Black-box Planning with Partial STRIPS Models

A popular approach for sequential decision-making is to perform simulator-based search guided with Machine Learning (ML) methods like policy learning. On the other hand, model-relaxation heuristics can guide the search effectively if a full declarative model is available. In this work, we consider how a practitioner can improve ML-based black-box planning on settings where a complete symbolic model is not available. We show that specifying an incomplete STRIPS model that describes only part of the problem enables the use of relaxation heuristics. Our findings on several planning domains suggest that this is an effective way to improve ML-based black-box planning beyond collecting more data or tuning ML architectures.

==> cumulative_plots/grid2.dat <==
% reading properties file: properties/2022-03-07-final_grid_newmodel_2-properties
expansions none@none@fft2@eagergreedy normal@hgncomplete@fft2@eagergreedy normal@hgncomplete@fft2@tiebreaking normal@hgncomplete@fft2@tiebreakingreverse normal@hgncomplete@none@eagergreedy
7 0 0 1 3 2
8 0 1 1 7 3
9 0 1 1 7 5
10 0 1 1 10 6
11 0 1 2 13 8
12 0 3 2 15 8
13 0 3 2 17 9
14 0 5 2 18 9
15 0 6 2 19 10
16 1 9 2 19 10
17 2 9 2 19 12
18 2 10 3 21 13
19 2 10 3 23 14
20 2 10 6 24 15
21 4 11 6 25 15
22 4 12 6 25 16
23 4 12 7 27 18
24 5 12 8 27 19
25 5 13 8 27 20
26 5 14 8 27 21
27 5 16 8 27 21
28 5 17 9 27 21
29 5 17 9 28 22
30 6 19 10 29 23
31 6 19 10 29 24
32 7 19 10 30 25
33 7 19 11 32 25
34 8 19 11 32 25
35 8 20 11 32 26
36 8 20 11 33 27
37 8 20 12 35 27
38 8 20 13 35 28
39 8 20 13 36 28
40 8 23 13 36 30
41 8 23 13 36 31
42 8 24 14 36 31
43 8 24 15 36 32
44 8 24 15 38 32
45 9 26 15 38 32
46 10 26 16 38 32
48 10 26 17 39 33
49 10 27 17 41 34
51 10 28 17 41 34
53 11 28 17 41 34
54 11 28 17 41 35
55 11 30 17 41 35
56 11 32 17 41 36
57 11 32 17 41 38
58 12 32 17 41 38
60 12 32 17 41 39
61 12 33 17 41 40
67 12 33 17 43 40
69 12 33 17 43 41
70 12 33 17 44 41
73 13 34 17 44 41
78 14 35 17 44 41
79 15 35 17 44 41
81 15 35 17 44 42
82 15 35 17 45 42
86 15 37 17 45 42
87 15 38 17 45 42
89 15 39 19 45 42
90 15 40 19 45 43
96 15 40 19 45 44
103 15 40 19 47 44
107 15 40 19 48 45
115 15 40 20 48 45
134 15 42 20 48 45
141 15 42 20 48 47
143 16 43 21 48 47
145 16 44 21 48 47
162 16 44 22 48 47
165 16 44 22 48 48
178 18 45 22 48 48
216 18 46 22 48 48
249 18 48 22 48 48
265 19 48 22 48 48
275 20 48 23 48 48
289 20 48 24 48 48
295 21 48 25 48 48
302 21 48 26 48 48
306 21 49 26 48 48
310 22 49 26 48 48
324 22 49 26 49 48
366 22 49 26 49 49
420 22 50 26 49 49
498 23 50 26 49 49
529 23 50 26 49 50
601 23 50 26 50 50
657 24 50 26 50 50
701 24 50 27 50 50
703 25 50 27 50 50
732 25 50 28 50 50
944 26 50 28 50 50
1017 27 50 28 50 50
1691 27 50 29 50 50
1749 28 50 29 50 50
1944 28 50 30 50 50
2128 28 50 31 50 50
2348 29 50 31 50 50
2400 29 50 32 50 50
2456 30 50 32 50 50
2611 31 50 32 50 50
3068 31 50 33 50 50
3713 32 50 33 50 50
5943 32 50 35 50 50
6098 34 50 35 50 50


==> cumulative_plots/grid26.dat <==
% reading properties file: properties/2022-03-07-final_grid_newmodel_2-properties
expansions discrank@hgncomplete@fft2@eagergreedy discrank@hgncomplete@fft2@tiebreaking discrank@hgncomplete@fft2@tiebreakingreverse discrank@hgncomplete@none@eagergreedy none@none@fft2@eagergreedy
7 0 0 2 2 0
8 0 1 6 4 0
9 0 1 7 5 0
10 1 1 7 6 0
11 3 2 9 8 0
12 6 2 10 8 0
13 7 2 10 9 0
14 7 2 11 9 0
15 8 2 11 9 0
16 8 2 13 9 1
17 8 2 13 10 2
18 9 2 14 11 2
19 9 2 15 11 2
20 9 6 15 11 2
21 10 6 15 12 4
22 11 6 15 14 4
23 12 6 16 14 4
24 12 7 17 15 5
25 13 8 18 16 5
26 13 8 20 16 5
27 14 8 20 16 5
28 14 8 21 16 5
29 15 8 21 18 5
30 15 8 21 18 6
31 15 8 22 18 6
32 15 10 22 18 7
33 15 11 22 18 7
34 15 11 22 18 8
36 16 11 23 18 8
37 17 12 23 18 8
38 17 12 24 21 8
39 17 12 24 22 8
42 19 13 25 22 8
44 19 13 25 23 8
45 19 13 25 23 9
46 19 14 25 23 10
47 20 14 25 23 10
49 22 14 25 23 10
50 22 15 25 23 10
51 22 15 26 23 10
53 24 15 26 23 11
54 25 15 27 23 11
57 25 15 27 24 11
58 28 15 27 25 12
62 28 15 27 26 12
64 29 15 27 26 12
66 29 15 28 27 12
69 29 16 28 27 12
73 29 16 28 27 13
74 29 16 30 27 13
75 30 16 30 27 13
77 31 16 30 27 13
78 31 16 31 27 14
79 32 16 31 27 15
80 33 16 31 27 15
82 33 16 33 27 15
84 33 16 33 28 15
86 33 16 34 28 15
91 33 18 34 28 15
95 33 18 35 29 15
96 33 18 36 29 15
104 34 18 36 29 15
105 34 18 37 29 15
108 34 18 37 30 15
109 34 18 37 32 15
111 34 18 38 32 15
119 34 18 39 33 15
123 34 18 40 33 15
126 35 18 40 33 15
134 35 18 40 34 15
137 35 18 40 35 15
141 35 18 40 37 15
143 35 19 40 37 16
151 36 19 40 37 16
156 36 19 42 37 16
157 36 19 42 38 16
162 36 20 42 38 16
168 36 21 42 38 16
178 36 21 42 38 18
191 36 21 42 39 18
192 37 21 42 39 18
198 38 21 42 39 18
203 38 21 43 39 18
208 40 21 43 39 18
215 40 21 43 40 18
221 40 21 43 41 18
233 40 21 43 42 18
257 41 21 43 42 18
265 41 21 43 42 19
274 42 21 43 42 19
275 42 22 43 42 20
295 42 23 43 42 21
297 42 23 43 43 21
303 42 24 43 43 21
310 42 24 43 43 22
313 42 25 43 43 22
333 43 25 43 43 22
367 44 25 43 43 22
410 45 25 43 43 22
460 45 25 44 43 22
490 45 25 45 43 22
498 45 25 45 43 23
522 46 25 45 43 23
553 47 25 45 43 23
657 47 25 45 43 24
671 47 25 45 44 24
702 47 26 45 44 24
703 47 26 45 44 25
803 47 26 45 45 25
822 47 26 46 45 25
880 47 26 47 45 25
944 47 26 47 45 26
1011 47 27 47 45 26
1017 47 27 47 45 27
1192 47 27 48 45 27
1228 47 27 49 45 27
1294 47 27 49 46 27
1460 48 27 49 47 27
1479 49 27 49 47 27
1647 49 27 50 47 27
1691 49 28 50 47 27
1749 49 28 50 47 28
1772 49 28 50 48 28
1944 49 29 50 48 28
2002 49 29 50 49 28
2128 49 30 50 49 28
2348 49 30 50 49 29
2456 49 30 50 49 30
2458 49 31 50 49 30
2478 49 31 50 50 30
2611 49 31 50 50 31
3125 49 32 50 50 31
3713 49 32 50 50 32
4021 50 32 50 50 32
5943 50 34 50 50 32
6098 50 34 50 50 34


==> cumulative_plots/grid27.dat <==
% reading properties file: properties/2022-03-07-final_grid_newmodel_2-properties
expansions discrank@hgncomplete@fft3@eagergreedy discrank@hgncomplete@fft3@tiebreaking discrank@hgncomplete@fft3@tiebreakingreverse discrank@hgncomplete@none@eagergreedy none@none@fft3@eagergreedy
6 0 1 0 0 0
7 0 3 3 2 0
8 1 5 5 4 0
9 1 7 6 5 0
10 2 7 6 6 1
11 4 9 8 8 1
12 6 9 9 8 1
13 6 9 9 9 1
14 6 11 11 9 1
15 6 11 11 9 2
17 8 12 12 10 3
18 9 13 13 11 5
20 9 13 13 11 6
21 9 14 14 12 6
22 9 15 15 14 6
23 9 16 15 14 6
24 10 18 16 15 6
25 10 21 17 16 6
26 10 22 18 16 6
28 10 22 19 16 7
29 10 22 19 18 7
30 12 23 19 18 7
31 12 23 20 18 8
33 13 23 20 18 9
34 13 24 21 18 9
35 14 24 21 18 9
36 15 25 21 18 9
37 16 25 21 18 9
38 16 26 22 21 9
39 16 26 23 22 10
40 16 27 23 22 11
41 16 28 23 22 12
42 16 28 23 22 13
43 16 30 23 22 13
44 16 30 23 23 13
45 16 31 23 23 14
46 17 32 23 23 14
47 17 34 23 23 14
48 17 35 23 23 15
49 17 35 24 23 16
50 17 36 24 23 17
51 17 36 25 23 17
52 18 36 26 23 17
53 19 36 26 23 17
55 20 38 26 23 17
56 22 38 26 23 18
57 23 39 26 24 20
58 23 39 26 25 21
59 25 39 26 25 21
60 25 40 27 25 21
61 25 40 27 25 23
62 25 40 27 26 23
64 25 40 28 26 23
66 25 40 28 27 23
67 26 40 28 27 23
68 26 42 28 27 23
70 26 43 28 27 23
71 26 45 28 27 24
72 26 45 28 27 25
74 26 45 28 27 26
75 26 46 28 27 29
77 26 46 29 27 29
78 26 47 29 27 30
80 26 47 31 27 30
81 26 47 32 27 30
83 27 47 34 27 31
84 27 47 34 28 31
86 27 48 34 28 31
90 27 48 34 28 33
91 27 48 35 28 33
94 27 48 35 28 34
95 27 48 35 29 35
96 27 48 36 29 35
99 28 48 36 29 35
100 31 48 36 29 35
103 31 49 36 29 35
108 31 49 37 30 37
109 31 49 37 32 37
118 31 49 38 32 38
119 31 49 38 33 39
125 32 49 39 33 39
130 34 49 39 33 39
133 36 49 39 33 39
134 37 49 39 34 39
135 38 50 39 34 39
137 38 50 39 35 39
139 39 50 39 35 39
141 39 50 40 37 39
142 40 50 40 37 39
148 42 50 41 37 39
149 43 50 41 37 39
154 43 50 41 37 40
157 43 50 41 38 40
158 43 50 41 38 42
161 44 50 41 38 42
172 44 50 41 38 43
181 44 50 42 38 43
183 44 50 42 38 44
191 44 50 42 39 44
201 44 50 42 39 45
206 44 50 42 39 46
212 44 50 43 39 46
215 44 50 43 40 46
221 44 50 43 41 47
231 45 50 43 41 47
233 45 50 43 42 47
237 46 50 43 42 47
249 46 50 43 42 48
256 46 50 43 42 49
297 46 50 43 43 49
301 47 50 43 43 49
335 48 50 43 43 49
359 49 50 43 43 49
377 49 50 43 43 50
445 50 50 43 43 50
465 50 50 44 43 50
556 50 50 45 43 50
671 50 50 45 44 50
710 50 50 46 44 50
803 50 50 46 45 50
821 50 50 47 45 50
904 50 50 48 45 50
1232 50 50 49 45 50
1294 50 50 49 46 50
1460 50 50 49 47 50
1620 50 50 50 47 50
1772 50 50 50 48 50
2002 50 50 50 49 50
2478 50 50 50 50 50


==> cumulative_plots/grid30.dat <==
% reading properties file: properties/2022-03-07-final_grid_newmodel_2-properties
expansions discrank@hgndumb1@fft2@eagergreedy discrank@hgndumb1@fft2@tiebreaking discrank@hgndumb1@fft2@tiebreakingreverse discrank@hgndumb1@none@eagergreedy none@none@fft2@eagergreedy
12 0 1 0 0 0
16 0 2 1 0 1
17 0 2 1 0 2
18 1 2 2 0 2
21 1 4 4 0 4
23 2 4 4 0 4
24 2 5 5 0 5
27 2 6 5 0 5
28 4 6 5 0 5
30 4 6 5 0 6
32 4 7 5 0 7
33 4 8 5 0 7
34 5 9 5 0 8
36 5 9 6 0 8
39 6 9 6 0 8
40 7 9 6 0 8
43 8 11 6 0 8
44 8 11 6 1 8
45 8 11 6 1 9
46 8 12 7 1 10
51 9 12 7 1 10
53 9 12 7 1 11
55 10 12 7 1 11
58 10 12 7 1 12
62 10 13 7 1 12
63 10 13 8 1 12
68 10 14 8 1 12
70 11 14 8 1 12
72 12 14 8 1 12
73 12 15 9 1 13
78 12 15 9 1 14
79 12 15 9 1 15
83 13 15 9 1 15
102 14 15 9 1 15
106 15 15 9 1 15
111 17 15 9 1 15
115 18 15 9 1 15
126 18 15 10 1 15
135 18 15 10 2 15
142 19 15 10 2 15
143 19 15 10 2 16
150 19 16 10 2 16
153 21 16 10 2 16
154 21 18 10 2 16
159 22 18 10 2 16
171 22 18 10 3 16
178 22 18 10 3 18
183 23 18 10 3 18
192 23 18 10 4 18
196 24 18 10 4 18
200 24 18 11 4 18
207 24 19 11 4 18
212 24 19 11 5 18
245 26 19 11 5 18
265 26 20 12 5 19
275 26 20 12 5 20
278 26 21 12 5 20
290 26 21 14 5 20
295 26 22 14 5 21
308 26 22 14 6 21
310 26 22 14 6 22
351 26 23 14 6 22
356 26 24 14 6 22
386 27 24 14 6 22
395 28 24 14 6 22
427 28 24 14 7 22
438 29 24 14 7 22
459 29 24 15 7 22
484 29 24 15 8 22
488 29 24 16 8 22
498 29 25 17 8 23
536 30 25 17 8 23
539 31 25 17 8 23
586 31 25 17 9 23
640 32 25 17 9 23
656 32 25 17 10 23
657 32 25 17 10 24
670 32 25 18 10 24
671 32 25 18 12 24
703 32 25 18 12 25
709 33 25 18 12 25
716 34 25 18 12 25
722 34 25 19 12 25
735 34 26 19 12 25
763 35 26 19 12 25
773 35 27 19 12 25
803 35 27 19 13 25
839 35 27 19 14 25
857 35 27 20 15 25
860 35 27 21 15 25
869 35 27 22 15 25
893 35 27 23 15 25
899 35 27 23 16 25
915 35 27 23 17 25
944 35 27 23 17 26
975 35 27 23 18 26
987 36 27 23 18 26
1007 36 27 23 19 26
1017 36 27 23 19 27
1023 36 28 23 19 27
1028 37 28 23 19 27
1098 38 28 23 19 27
1141 38 28 24 19 27
1161 39 28 24 19 27
1165 39 28 24 20 27
1191 39 28 24 21 27
1221 39 28 26 21 27
1327 40 28 26 21 27
1385 41 28 26 21 27
1420 43 28 26 21 27
1608 43 28 27 21 27
1614 44 28 27 21 27
1702 44 29 27 21 27
1716 45 29 27 21 27
1749 45 29 27 21 28
1859 45 29 27 23 28
1909 45 29 27 24 28
2067 45 30 27 24 28
2130 45 31 27 24 28
2163 46 31 27 24 28
2348 46 31 27 24 29
2456 46 31 27 24 30
2570 46 31 27 25 30
2611 46 32 28 25 31
2648 46 32 28 26 31
3307 46 32 29 26 31
3476 46 32 30 26 31
3573 46 32 31 26 31
3660 46 32 31 27 31
3713 46 32 31 27 32
4732 46 32 32 27 32
4912 46 32 33 27 32
5064 47 32 33 27 32
5117 47 32 33 28 32
5547 47 32 34 28 32
5607 48 32 34 28 32
5695 49 32 34 28 32
5972 49 34 34 28 32
6098 49 34 34 28 34
6783 49 34 34 29 34
6893 49 34 35 29 34
8183 49 34 36 29 34
8449 49 34 36 30 34
8949 49 34 36 31 34
9097 49 34 36 32 34
9108 49 34 36 33 34


==> cumulative_plots/woodworking10.dat <==
% reading properties file: properties/16_combinar_woodworking-properties
expansions none@none@fft2@eagergreedy normal@hgndumb2@fft2@eagergreedy normal@hgndumb2@fft2@tiebreaking normal@hgndumb2@fft2@tiebreakingreverse normal@hgndumb2@none@eagergreedy
24 0 0 0 1 0
26 0 0 0 2 0
62 0 0 0 3 0
67 0 0 0 4 0
70 0 0 0 5 0
73 0 0 0 6 0
119 0 0 0 7 0
126 0 0 0 8 0
138 0 0 0 9 0
146 0 0 0 10 0
156 0 0 1 10 0
172 0 0 1 11 0
176 0 0 1 12 0
197 0 0 1 13 0
210 0 0 1 14 0
221 0 0 1 15 0
300 0 0 1 16 0
318 0 0 2 16 0
413 0 0 2 16 1
436 0 0 2 17 1
437 0 0 3 17 1
443 0 1 3 17 1
451 0 1 3 18 1
524 0 1 4 18 1
537 0 2 4 18 1
596 1 2 5 18 1
607 1 2 5 19 1
641 1 2 6 19 1
680 1 2 7 19 1
695 1 2 8 19 1
715 1 2 8 20 1
738 1 2 8 21 1
753 1 3 8 21 1
758 1 4 8 21 1
783 1 4 9 21 1
856 1 5 9 21 1
859 1 5 9 21 2
865 1 5 9 22 2
949 1 5 10 22 2
1014 1 6 10 22 2
1026 1 6 10 22 3
1176 1 6 10 23 3
1278 1 7 10 23 3
1306 1 8 10 23 3
1356 1 8 11 23 3
1600 1 8 11 24 3
1660 1 8 11 24 4
1674 1 9 11 24 4
1918 1 9 12 24 4
1955 1 9 12 25 4
2020 1 9 13 25 4
2286 1 10 13 25 4
2428 1 10 14 25 4
2481 1 10 14 26 4
2687 1 11 14 26 4
2701 1 11 15 26 4
2867 1 11 16 26 4
3117 1 12 16 26 4
3228 1 12 16 26 5
3229 1 13 16 26 5
3277 1 14 16 26 5
3309 1 14 17 26 5
3316 1 14 17 27 5
3328 1 14 17 27 6
3359 1 15 17 27 6
3519 1 16 17 27 6
3705 1 16 17 27 7
4329 1 16 17 27 8
4532 1 16 18 27 8
4623 1 17 18 27 8
4937 1 17 18 27 9
4958 1 18 18 27 9
5103 1 19 18 27 9
5202 1 19 18 27 10
5347 1 19 18 27 11
5360 1 20 18 27 11
6325 1 20 19 27 11
6916 1 20 19 27 12
7043 1 20 20 27 12
7501 1 20 20 27 13
7637 1 20 20 27 14
7909 1 21 20 27 14
7998 1 22 20 27 14
8031 2 22 20 27 14
8211 2 22 21 27 14
8670 2 23 21 27 14
9759 2 24 21 27 14


==> cumulative_plots/woodworking25.dat <==
% reading properties file: properties/16_combinar_woodworking-properties
expansions discrank@hgncomplete@fft1@eagergreedy discrank@hgncomplete@fft1@tiebreaking discrank@hgncomplete@fft1@tiebreakingreverse discrank@hgncomplete@none@eagergreedy none@none@fft1@eagergreedy
20 0 1 0 0 0
25 0 2 0 0 0
56 0 3 0 0 0
70 0 4 0 0 0
127 0 5 0 0 0
143 0 6 0 0 0
305 0 7 0 0 0
347 0 8 0 0 0
352 0 8 0 0 1
386 0 9 0 0 1
431 0 10 0 0 1
504 0 10 1 0 1
601 0 11 1 0 1
614 0 11 1 0 2
783 0 11 1 1 2
785 0 11 2 1 2
811 0 11 3 1 2
821 0 12 3 1 2
874 0 12 4 1 2
890 0 13 4 1 2
909 0 14 4 1 2
944 0 14 5 1 2
1049 0 15 5 1 2
1073 0 16 5 1 2
1098 0 16 5 2 2
1139 0 16 5 2 3
1145 0 17 5 2 3
1192 0 18 5 2 3
1199 0 18 5 3 3
1224 1 18 5 3 3
1307 1 18 5 3 4
1329 1 18 5 4 4
1408 1 18 5 4 5
1433 1 19 5 4 5
1563 1 20 5 4 5
1625 1 20 5 5 5
1845 1 21 5 5 5
1911 1 21 5 6 5
1964 1 21 5 6 6
1972 2 21 5 6 6
2028 2 21 5 6 7
2075 2 21 6 6 7
2091 2 21 7 6 7
2171 3 21 7 6 7
2425 3 21 8 6 7
2560 4 21 8 6 7
2647 5 21 8 6 7
2660 5 21 8 6 8
2662 5 22 8 6 8
2686 5 23 8 6 8
2748 5 23 8 7 8
2820 6 23 8 7 8
2916 6 23 9 7 8
3033 6 24 9 7 8
3461 6 25 9 7 8
3720 7 25 9 7 8
3721 7 25 10 7 8
3836 7 25 11 7 8
3976 7 25 11 8 8
4010 8 25 11 8 8
4169 8 26 11 8 8
4264 9 26 11 8 8
4742 9 26 11 8 9
4809 9 26 11 8 10
4946 10 26 11 8 10
5022 10 27 11 8 10
5123 10 27 12 8 10
5276 11 27 12 8 10
5308 11 28 12 8 10
5398 11 28 13 8 10
5549 11 28 13 8 11
5581 11 28 13 9 11
5768 12 28 13 9 11
6361 12 29 13 9 11
6426 12 29 13 9 12
6590 12 29 13 9 13
6675 12 29 13 9 14
6829 12 29 14 9 14
6834 12 29 14 9 15
6881 13 29 14 9 15
6896 13 30 14 9 15
6900 13 30 14 9 16
7084 13 31 14 9 16
7162 13 31 14 9 17
7583 13 31 14 10 17
8335 13 32 14 10 17
8943 13 33 14 10 17
9362 13 33 14 10 18
9374 13 34 14 10 18
9434 14 34 14 10 18
9584 14 34 15 10 18
9590 14 35 15 10 18
9648 14 35 15 10 19


==> cumulative_plots/woodworking29.dat <==
% reading properties file: properties/16_combinar_woodworking-properties
expansions discrank@hgndumb1@fft1@eagergreedy discrank@hgndumb1@fft1@tiebreaking discrank@hgndumb1@fft1@tiebreakingreverse discrank@hgndumb1@none@eagergreedy none@none@fft1@eagergreedy
187 0 1 0 0 0
226 0 2 0 0 0
352 0 2 0 0 1
453 0 3 0 0 1
507 0 4 0 0 1
579 1 4 0 0 1
614 1 4 0 0 2
736 1 5 0 0 2
783 1 5 1 0 2
792 1 6 1 0 2
800 1 6 2 0 2
806 1 6 3 0 2
924 1 7 3 0 2
945 1 7 3 1 2
1026 1 7 4 1 2
1050 1 7 4 2 2
1101 1 7 4 4 2
1139 1 7 4 4 3
1307 1 7 4 4 4
1321 2 7 4 4 4
1408 2 7 4 4 5
1501 2 8 4 4 5
1676 2 9 4 4 5
1881 3 9 4 4 5
1964 3 9 4 4 6
1965 3 10 4 4 6
2022 4 10 4 4 6
2028 4 10 4 4 7
2077 4 11 4 4 7
2210 4 12 4 4 7
2278 4 12 5 4 7
2319 4 13 5 4 7
2349 4 13 6 4 7
2509 4 14 6 4 7
2574 4 14 6 5 7
2590 4 15 6 5 7
2601 4 16 6 5 7
2625 4 16 6 6 7
2660 4 16 6 6 8
2662 4 17 6 6 8
2684 4 17 7 6 8
2831 5 17 7 6 8
3020 5 17 7 7 8
3183 5 18 7 7 8
3322 6 18 7 7 8
4018 6 18 8 7 8
4266 6 19 8 7 8
4461 6 19 8 8 8
4603 6 20 8 8 8
4676 6 21 8 8 8
4742 6 21 8 8 9
4809 6 21 8 8 10
4937 7 21 8 8 10
4943 7 21 9 8 10
5107 7 22 9 8 10
5407 7 22 9 9 10
5503 7 23 9 9 10
5549 7 23 9 9 11
5680 7 24 9 9 11
5835 7 25 9 9 11
5939 7 26 9 9 11
6426 7 26 9 9 12
6476 7 27 9 9 12
6487 7 28 9 9 12
6590 7 28 9 9 13
6675 7 28 9 9 14
6713 7 28 10 9 14
6834 7 28 10 9 15
6900 7 28 10 9 16
7074 7 28 11 9 16
7162 7 28 11 9 17
7214 7 29 11 9 17
7310 7 29 12 9 17
7333 7 29 12 10 17
7579 7 30 12 10 17
8165 7 30 12 11 17
8321 7 30 12 12 17
8461 7 31 12 12 17
8473 8 31 12 12 17
9170 9 31 12 12 17
9362 9 31 12 12 18
9399 10 31 12 12 18
9448 10 32 12 12 18
9648 10 32 12 12 19

